SPT-Code: Sequence-to-Sequence Pre-Training for Learning Source Code Representations

Recent years have seen the successful application of large pre-trained models to code representation learning, resulting in substantial improvements on many code-related downstream tasks. But there are issues surrounding their application to SE tasks. First, the majority of the pre-trained models focus on pre-training only the encoder of the Transformer. For generation tasks that are addressed using models with the encoder-decoder architecture, however, there is no reason why the decoder should be left out during pre-training. Second, many existing pre-trained models, including state-of-the-art models such as T5-learning, simply reuse the pre-training tasks designed for natural languages. Moreover, to learn the natural language description of source code needed eventually for code-related tasks such as code summarization, existing pre-training tasks require a bilingual corpus composed of source code and the associated natural language description, which severely limits the amount of data for pre-training. To this end, we propose SPT-Code, a sequence-to-sequence pre-trained model for source code. In order to pre-train SPT-Code in a sequence-to-sequence manner and address the aforementioned weaknesses associated with existing pre-training tasks, we introduce three pre-training tasks that are specifically designed to enable SPT-Code to learn knowledge of source code, the corresponding code structure, as well as a natural language description of the code without relying on any bilingual corpus, and eventually exploit these three sources of information when it is applied to downstream tasks. Experimental results demonstrate that SPT-Code achieves state-of-the-art performance on five code-related downstream tasks after fine-tuning.

==> camera_modification.txt <==
1. 更新T5-learning的结果为基于T5-base，说明在4.2.1-baselines中的脚注8，并删除了4.2.1节中T5-learning re-tune的说明，因为改了结构肯定需要重新跑。
2. 不直接使用原文中的数据，重跑baseline，更新分数
3. 不使用docstring的原因。3.2.3节删去原因一段，改为脚注；第一章First段，移除了even if一句
4. 创新性，在conclusion开始总结了创新性。并在第一章最后将contribution换回了列举，说法上强调了创新型，加入了第四点。
5. Pre-training procedure and Token split. 在4.1.2进行了解释。
6. bug fix abstracted的问题。在4.2.3,metrics段说明了（或者加到datasets段？）。
7. CugLM和TreeBERT，增加相关描述（第一章Several attempts，2.2节，表1大改，abstract删除一句），另外，第四章增加这两个baselines的结果（如果最后地方不够，可以不加，因为最终的review写如果空间允许加入结果，每个表格都加上两行，占了太多地方）
8. 人工评估表格加到了4.3.5节中，标题改成了定量和定性分析，我认为定量是统计的表格，定性是分析优点以及举的例子，不知道对不对。
9. github链接加到了conclusion最后。

未修改：
1. R#B说 Specifically, in section 4.2.2, the description of the scenario of the code completion is not clear, including the "restrictive completion", "any-code completion". 感觉已经说的很清楚了。
2. R#B说，251行左右first一段，natural language应该是source code，但是确实是NL没错。
3. 关于X-SBT更详细的说明，rebuttal中说了要加上，最终review并没有说要加，感觉已经说的比较清楚了。
4. R#C，L. 72-73: missing word? 没看出来
5. R#C，L. 395: the figure X? 没找到

==> niu - ICSE 2022_3/camera_modification.txt <==
1. 更新T5-learning的结果为基于T5-base，说明在4.2.1-baselines中的脚注8，并删除了4.2.1节中T5-learning re-tune的说明，因为改了结构肯定需要重新跑。
2. 不直接使用原文中的数据，重跑baseline，更新分数
3. 不使用docstring的原因。3.2.3节删去原因一段，改为脚注；第一章First段，移除了even if一句
4. 创新性，在conclusion开始总结了创新性。并在第一章最后将contribution换回了列举，说法上强调了创新型，加入了第四点。
5. Pre-training procedure and Token split. 在4.1.2进行了解释。
6. bug fix abstracted的问题。在4.2.3,metrics段说明了（或者加到datasets段？）。
7. CugLM和TreeBERT，增加相关描述（第一章Several attempts，2.2节，表1大改，abstract删除一句），另外，第四章增加这两个baselines的结果（如果最后地方不够，可以不加，因为最终的review写如果空间允许加入结果，每个表格都加上两行，占了太多地方）
8. 人工评估表格加到了4.3.5节中，标题改成了定量和定性分析，我认为定量是统计的表格，定性是分析优点以及举的例子，不知道对不对。
9. github链接加到了conclusion最后。

未修改：
1. R#B说 Specifically, in section 4.2.2, the description of the scenario of the code completion is not clear, including the "restrictive completion", "any-code completion". 感觉已经说的很清楚了。
2. R#B说，251行左右first一段，natural language应该是source code，但是确实是NL没错。
3. 关于X-SBT更详细的说明，rebuttal中说了要加上，最终review并没有说要加，感觉已经说的比较清楚了。
4. R#C，L. 72-73: missing word? 没看出来
5. R#C，L. 395: the figure X? 没找到
